Limiting aspects of non-convex ${TV}^\phi$ models

Recently, non-convex regularisation models have been introduced in order to provide a better prior for gradient distributions in real images. They are based on using concave energies $\phi$ in the total variation type functional ${TV}^\phi(u) := \int \phi(|\nabla u(x)|) d x$. In this paper, it is demonstrated that for typical choices of $\phi$, functionals of this type pose several difficulties when extended to the entire space of functions of bounded variation, ${BV}(\Omega)$. In particular, if $\phi(t)=t^q$ for $q \in (0, 1)$ and ${TV}^\phi$ is defined directly for piecewise constant functions and extended via weak* lower semicontinuous envelopes to ${BV}(\Omega)$, then still ${TV}^\phi(u)=\infty$ for $u$ not piecewise constant. If, on the other hand, ${TV}^\phi$ is defined analogously via continuously differentiable functions, then ${TV}^\phi \equiv 0$, (!). We study a way to remedy the models through additional multiscale regularisation and area strict convergence, provided that the energy $\phi(t)=t^q$ is linearised for high values. The fact, that this kind of energies actually better matches reality and improves reconstructions, is demonstrated by statistics and numerical experiments.

==> results/eta_test.csv <==
image=parrot;thr=10, q=0.5, alpha=7.0711e-04, asymp=1.4271e-04;;;;;;;
;psnr;ssim;psnr;ssim;psnr;ssim;;
;;;;;;;;
;eps=0.5;;eps=1;;eps=2;;;
;;;;;;;;
beta=alpha*0.1;29.9433;0.8036;29.8023;0.8091;29.6197;0.8085;;
beta=alpha;29.27;0.8072;28.2237;0.8014;27.5659;0.797;;
beta=alpha*10;26.8069;0.7939;25.7874;0.7921;24.9003;0.7886;;
;;;;;;;;
image=parrot;;;;;;;;
;;;;;;;;
thr;0;10;20;30;40;50;60;inf
psnr;30.3432;29.9156;29.2763;28.8098;28.3655;28.0398;27.7424;28.6829
ssim;0.7914;0.7919;0.7916;0.7906;0.7887;0.7854;0.7823;0.7552


==> results/threshold_test.csv <==
image=parrot;;;;;;;;;
;;;;;;;;;
thr;0;10;15;20;30;40;50;60;inf
psnr;30.3432;29.9156;29.5876;29.2763;28.8098;28.3655;28.0398;27.7424;28.6829
ssim;0.7914;0.7919;0.7922;0.7916;0.7906;0.7887;0.7854;0.7823;0.7552
;;;;;;;;;
;;;;;;;;;
image=dock;;;;;;;;;
;;;;;;;;;
thr;0;10;20;30;40;50;60;inf;
;;;;;;;;;
psnr;29.0019;29.3959;29.3472;29.0918;28.8988;28.679;28.5327;28.5836;
;;;;;;;;;
ssim;0.6737;0.7191;0.7477;0.7556;0.7619;0.7608;0.7593;0.7297;
;;;;;;;;;
;;;;;;;;;
;;;;;;;;;
image=summer;;;;;;;;;
;;;;;;;;;
alpha;0;10;20;30;40;50;60;inf;
;;;;;;;;;
psnr;26.0919;26.275;26.2851;26.0643;25.7443;25.3627;25.0449;25.2755;
;;;;;;;;;
ssim;0.589;0.6175;0.6489;0.6641;0.6644;0.6615;0.6543;0.6175;
;;;;;;;;;


==> results/threshold_test_settings.csv <==
image;parrot;dock;summer
q;0.5;0.4;0.3
thr (i.e. M);20;30;30
alpha;2.00E-03;4.00E-03;6.00E-03
asymp;4.47E-04;5.20E-04;5.55E-04

